Emergence of Galactic Morphologies at Cosmic Dawn: Input from Numerical Modeling

We employ high-resolution zoom-in cosmological simulations to analyze the emerging morphology of galaxies in dark matter halos at redshifts z > 2. We choose DM halos of similar masses of log (Mvir/Mo) ~11.65 +- 0.05 at the target redshifts of z_f = 6, 4 and 2. The rationale for this choice, among others, allows us to analyze how the different growth rate in these halos propagates down to galaxy scales. Halos were embedded in high or low overdensity regions, and two different versions of a galactic wind feedback have been employed. Our main results are: (1) Although our galaxies evolve in different epochs, their global parameters remain within a narrow range. Their morphology, kinematics and stellar populations differ substantially, yet all of them host sub-kpc stellar bars; (2) The SFRs appear higher for larger z_f, in tandem with their energy and momentum feedback; (3) The stellar kinematics allowed separation of bulge from the stellar spheroid. The existence of disk-like bulges has been revealed based on stellar surface density and photometry, but displayed a mixed disk-like and classical bulges based on their kinematics. The bulge-to-total mass ratios appear independent of the last merger time for all z_f. The stellar spheroid-to-total mass ratios of these galaxies lie in the range of ~0.5-0.8; (4) The synthetic redshifted, pixelized and PSF-degraded JWST images allow to detect stellar disks at all z_f. Some bars disappear in degraded images, but others remain visible; (5) Based on the kinematic decomposition, for stellar disks separated from bulges and spheroids. we observe that rotational support in disks depends on the feedback type, but increases with decreasing z_f; (6) Finally, the ALMA images detect disks at all z_f, but their spiral structure is only detectable in z_f=2 galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
